From Small to Large: A Graph Convolutional Network Approach for Solving Assortment Optimization Problems

Assortment optimization seeks to select a subset of substitutable products, subject to constraints, to maximize expected revenue. The problem is NP-hard due to its combinatorial and nonlinear nature and arises frequently in industries such as e-commerce, where platforms must solve thousands of such problems each minute. We propose a graph convolutional network (GCN) framework to efficiently solve constrained assortment optimization problems. Our approach constructs a graph representation of the problem, trains a GCN to learn the mapping from problem parameters to optimal assortments, and develops three inference policies based on the GCN's output. Owing to the GCN's ability to generalize across instance sizes, patterns learned from small-scale samples can be transferred to large-scale problems. Theoretical results are established to show the expressive power of the proposed GCN, and explain the underlying mechanism of the size generalization ability. Numerical experiments show that a GCN trained on instances with 20 products achieves over 85% of the optimal revenue on problems with up to 2,000 products within seconds, outperforming existing heuristics in both accuracy and efficiency. We further extend the framework to settings with an unknown choice model using transaction data and demonstrate similar performance and scalability.

==> CONIC_time_limit.csv <==
,CONIC,CONIC-std,time
0,0.0,0.0,0.0
1,0.0,0.0,5.0
2,0.0,0.0,10.0
3,0.0,0.0,15.0
4,0.0,0.0,20.0
5,0.0,0.0,25.0
6,0.0,0.0,30.0
7,0.0,0.0,35.0
8,0.0,0.0,40.0
9,0.0,0.0,45.0
10,0.0,0.0,50.0
11,0.0,0.0,55.0
12,0.0,0.0,60.0
13,0.0,0.0,65.0
14,0.0,0.0,70.0
15,0.0,0.0,75.0
16,0.0,0.0,80.0
17,0.0,0.0,85.0
18,0.0,0.0,90.0
19,0.0,0.0,95.0
20,0.0,0.0,100.0
21,0.0,0.0,105.0
22,0.0,0.0,110.0
23,0.0,0.0,115.0
24,0.0,0.0,120.0
25,0.0,0.0,125.0
26,0.0,0.0,130.0
27,0.0,0.0,135.0
28,0.0,0.0,140.0
29,0.0,0.0,145.0
30,0.0,0.0,150.0
31,0.0,0.0,155.0
32,0.0,0.0,160.0
33,0.0,0.0,165.0
34,0.0,0.0,170.0
35,0.0,0.0,175.0
36,0.0,0.0,180.0
37,0.00842127022492243,0.08379058078277855,185.0
38,0.008433356113160139,0.08391083385240654,190.0
39,0.02572619334001434,0.14637493095905355,195.0
40,0.033560998738314245,0.16468445595574477,200.0
41,0.0532109289441688,0.2108075097788788,205.0
42,0.0691416023487177,0.23562498539157867,210.0
43,0.09536505889213208,0.27353100170415884,215.0
44,0.13495090604279514,0.3219527783346402,220.0
45,0.17858042471586938,0.3578343124530275,225.0
46,0.2562933236755632,0.39576165980416184,230.0
47,0.3622177465330594,0.4357009206700158,235.0
48,0.43696162230006136,0.44682576552337844,240.0
49,0.4775917069088525,0.45185870029536157,245.0
50,0.49038638067550555,0.45506704689526944,250.0
51,0.5001908285289081,0.4635046683635886,255.0
52,0.521947737053518,0.47373960715918745,260.0
53,0.5491777841333588,0.4784538011459402,265.0
54,0.5885178269271244,0.47332228223381767,270.0
55,0.6307425446330618,0.46487391321400284,275.0
56,0.6453396589489963,0.45803665043834,280.0
57,0.6686429597390936,0.45025823072468,285.0
58,0.678429474860501,0.44615510594111263,290.0
59,0.7212974585620993,0.42063332058386604,295.0
60,0.7649869091018657,0.3892078830584759,300.0
61,0.7752551401389153,0.39046134959051904,305.0
62,0.8118619194733779,0.3584002689734318,310.0
63,0.8410849728283781,0.32912541481030066,315.0
64,0.8512948921749676,0.3211898215742251,320.0
65,0.8669141600889618,0.3090189912208815,325.0
66,0.8797384117816612,0.29657070502764266,330.0
67,0.8834554338101098,0.29715837777149234,335.0
68,0.8853632096350843,0.2974541269353481,340.0
69,0.8967116592997385,0.2841101536560767,345.0
70,0.8976209489729312,0.284267180919516,350.0
71,0.9113932400501856,0.2702146958783401,355.0
72,0.9234454131358235,0.24169445552828064,360.0
73,0.9284046186504711,0.23799159446884546,365.0
74,0.9390889097646377,0.21790528968410516,370.0
75,0.9392191347500617,0.21787767750409323,375.0
76,0.9494426648229924,0.1963740194176676,380.0
77,0.9582267274251492,0.17183197468323871,385.0
78,0.9592475668051079,0.1717566060428624,390.0
79,0.9685543918502002,0.1425641692505477,395.0
80,0.969783768486741,0.14222271020418506,400.0
81,0.9715134898224995,0.1415252388242098,405.0
82,0.9723810631602657,0.14145328720220277,410.0
83,0.972437355620558,0.1414621079179724,415.0
84,0.9726228512717685,0.1414790787781733,420.0
85,0.9736723484451724,0.1412619971398794,425.0
86,0.9821783820553256,0.10275158638873759,430.0
87,0.9822736543069006,0.10273906869009579,435.0
88,0.9822860258229481,0.10274086820045462,440.0
89,0.9835399215147494,0.10225135423671758,445.0
90,0.9839713016970917,0.10179905161292688,450.0
91,0.983998429860302,0.10180082932184686,455.0
92,0.9849148161978658,0.10139669596786717,460.0
93,0.985063723285228,0.10139469676509502,465.0
94,0.9937140846525264,0.025757905826075674,470.0
95,0.9937819818957044,0.025768975458935233,475.0
96,0.9938680641733539,0.02555562146902102,480.0
97,0.9939082214289898,0.025561479047822078,485.0
98,0.9939132213724359,0.025562326604793392,490.0
99,0.9941214793385005,0.02463591603540144,495.0
100,0.9941216831329099,0.0246359601847027,500.0
101,0.9941259944543571,0.024636950775152575,505.0
102,0.9941632246685204,0.02464241751952878,510.0
103,0.9941778806620755,0.024644189065278106,515.0
104,0.9953012869201596,0.021919401622633464,520.0
105,0.99530910189927,0.021920706574131744,525.0
106,0.9953417337000077,0.021925584632681672,530.0
107,0.9953805677219107,0.021923793710350477,535.0
108,0.9953805677219107,0.021923793710350477,540.0
109,0.9954422081228784,0.021931338544987553,545.0
110,0.9954580183744391,0.021934003463103407,550.0
111,0.9954995373004192,0.02193979836524187,555.0
112,0.9955062303074652,0.021940995797041746,560.0
113,0.995512223338212,0.021941839431458905,565.0
114,0.9955254452739564,0.02194417104080387,570.0
115,0.9955313070429681,0.021945172278282594,575.0
116,0.9955371716030431,0.02194614942001465,580.0
117,0.9955401366229085,0.02194670247720384,585.0
118,0.9955401366293449,0.021946702478426783,590.0
119,0.9955401366293449,0.021946702478426783,595.0
120,0.9955764289669423,0.021951549956132153,600.0


==> GCN_different_K.csv <==
,Kt,GI,GILS,GIP,GI-std,GILS-std,GIP-std
0,2.0,0.8564427874508025,0.9620239556849574,0.9224462061676161,0.0877327304158705,0.0191705532106754,0.0421766036217729
1,4.0,0.8854442044985028,0.9623419118943067,0.9457489794200546,0.0585919471562644,0.0167029363959484,0.029664858634015
2,6.0,0.8910714565060442,0.9552086160266843,0.9577354196084694,0.0474169760404709,0.0152126802113307,0.0194843589169659
3,8.0,0.8917451504557367,0.9480711393787083,0.9554619431718894,0.0636721250454128,0.0184828117431747,0.021370250774733
4,10.0,0.878,0.951,0.961,0.052,0.019,0.019
5,12.0,0.8792679991425556,0.9313629593672675,0.9529614019869964,0.0368575088201693,0.0216908545465106,0.0250540648791109
6,14.0,0.8647030207584291,0.9229486075408858,0.9523840100996368,0.074368012841105,0.0262157207555418,0.0217716034781075
7,16.0,0.857803521016102,0.9158097161718315,0.953683302481498,0.0510907937057192,0.0279630382058198,0.0221312402939379
8,18.0,0.8438622887631106,0.9053236863113637,0.9537082695814976,0.0602964573485857,0.0286859782892616,0.0245083928334386


==> GCN_different_M.csv <==
,Mt,GI,GILS,GIP,GI-std,GILS-std,GIP-std
0,2.0,0.6182393861831558,0.7409806178629292,0.9923979955412009,0.1383597935241729,0.0652833675511623,0.0109416232197901
1,4.0,0.7692523017948861,0.8426588465850182,0.9831833761296633,0.0981741237606001,0.0467856176305992,0.0114982316857415
2,6.0,0.8351313164434261,0.8956380443642841,0.9662697758633183,0.0695749714101323,0.0333769806663717,0.0160812036182963
3,8.0,0.8660628122760241,0.924551971532302,0.955998333235174,0.0618019572593687,0.02358983600059,0.0195965532068878
4,10.0,0.878,0.951,0.961,0.052,0.019,0.019
5,12.0,0.8809529273031806,0.9444986996919417,0.9590750898974274,0.0441972563661466,0.0192154507732027,0.0215233851395817
6,14.0,0.8878319320854591,0.9498624686808312,0.959850083831805,0.0472057583180362,0.018154426984241,0.0194038585658041
7,16.0,0.8769195604498068,0.9487123107817187,0.961377413369822,0.0743361667552775,0.020029306443373,0.0218682234776333
8,18.0,0.8600621207201509,0.9477027706575114,0.9588655287604474,0.1146025516302637,0.021056078242826,0.0218393914861366


==> GCN_different_N.csv <==
,Nt,GI,GILS,GIP,GI-std,GILS-std,GIP-std
0,500.0,0.878,0.951,0.961,0.052,0.019,0.019
1,750.0,0.8916704226648263,0.9467658271437946,0.9678094155683384,0.03928366389307706,0.020390161544234328,0.019695656518882953
2,1000.0,0.8869567542334603,0.9407274708432599,0.9662352865458679,0.041913944772716615,0.020175804760034048,0.020015979744212854
3,1250.0,0.8758000771201631,0.9328613103347215,0.9646686844797019,0.04325202713616851,0.02010719414880962,0.01896445099639927
4,1500.0,0.8777432313949877,0.9303459095507759,0.964916849452732,0.04134449879751221,0.02005933651152896,0.019221061107606015
5,1750.0,0.8732306887796728,0.9257725446342954,0.9645765291539535,0.041087230752262144,0.02027030979376237,0.018180941162497844
6,2000.0,0.864,0.939,0.96,0.056,0.021,0.018


==> GCN_different_Ntrain.csv <==
,Ntrain,GI,GILS,GIP,GI-std,GILS-std,GIP-std
0,10.0,0.7896068764980653,0.9044938478788206,0.9564130065737115,0.09809820734959958,0.03361624731556208,0.025425525613508304
1,15.0,0.8578598973700903,0.925205610189795,0.9625875759859732,0.07356275100451566,0.02797612375427552,0.01924048620235272
2,20.0,0.878,0.951,0.961,0.052,0.019,0.019
3,25.0,0.8889800284668882,0.9461523085161477,0.9645957715048366,0.0465537688769965,0.020157359489226256,0.016865865484795725
4,30.0,0.8959976589686138,0.9520013985631656,0.965055764135324,0.04604166034183858,0.01794341315463548,0.015606178881543573
5,35.0,0.890205600774686,0.9547420113709466,0.9626915919398197,0.051155963590093355,0.01839073185438596,0.01611630605642352
6,40.0,0.9037881925519223,0.9574062323782297,0.9648944560226902,0.040428373027957376,0.015278262682838904,0.015474197292118208
7,45.0,0.8930436982573692,0.9578011563045361,0.9644314015038333,0.05743943414709327,0.018477279725484533,0.014840025650320068
8,50.0,0.8941626563113925,0.9567724110212098,0.9647140467067906,0.06596955407499597,0.019418909366073794,0.014232975008088278


==> different_K.csv <==
,K,GI,GILS,RO,LS,GIP,ROLS,RP,GI-std,GILS-std,RO-std,LS-std,GIP-std,ROLS-std,RP-std
0,2.0,0.8806072002631844,0.9894645105003508,0.1285904636932512,0.8819542505795465,0.9598298989314099,0.9613012001278962,0.6031619884968155,0.050077966138861,0.013001566364066346,0.03945201195345347,0.03682000737258318,0.022260427128569682,0.02545080720097636,0.06084320063492958
1,4.0,0.9007884748378054,0.9883932473672992,0.12323031372938935,0.8625189755896183,0.9732120932290483,0.9509566152413603,0.6102906483312843,0.04882060264857943,0.013609448642278414,0.04182465952148314,0.03833030820819416,0.015374174820195301,0.028391812453901023,0.0643719757676893
2,6.0,0.9071777198849277,0.98503140256063,0.134069783110776,0.8485113209379174,0.980275691472334,0.951776786618084,0.615503827631811,0.03570160516901722,0.012277625701564583,0.021518255521517017,0.03866164425588052,0.013747809726039928,0.022992729891955298,0.05890978839779511
3,8.0,0.918369234132609,0.981941074180137,0.13340586865329196,0.8539937228568533,0.9768858679327568,0.945704587771672,0.6083006938425635,0.03863278776502055,0.010959756305082433,0.02685899365668611,0.043066505486755176,0.015212015942197015,0.01788408474423954,0.06536371381989553
8,10.0,0.903,0.967,0.123,0.832,0.963,0.929,0.623,0.037,0.011,0.037,0.047,0.013,0.032,0.061
4,12.0,0.9130219013499513,0.9736585584380433,0.12257688555254027,0.8442468579221886,0.976535928719076,0.9399116047694999,0.6294939848652796,0.04098207427125648,0.01646595768269783,0.041698648306182,0.037534150325918364,0.018095441481758758,0.031071076831460088,0.06048741029495602
5,14.0,0.9108837302579473,0.9671783538102833,0.13534822619653963,0.8312953775380886,0.9771186477671704,0.9486043067418004,0.6181006317372048,0.0578028616869664,0.01872911571752491,0.02725872665410281,0.04395132396623872,0.019804592115107156,0.02091223861700036,0.054142394666712806
6,16.0,0.8954028180086315,0.9572623201524624,0.12716709873508975,0.8350244376139009,0.9808913595271141,0.9364728439104388,0.6290029745900724,0.040034889467472835,0.026584976550143146,0.035089427306692664,0.039250267005502694,0.012630938955558443,0.030484568966252058,0.059533752282742665
7,18.0,0.8816666528677218,0.9497322479439465,0.1284119247724755,0.8364053672223648,0.9828159301524202,0.9381895037030012,0.6352930631050143,0.04288116631712074,0.02069478378547727,0.03420328214294648,0.04315507684732161,0.015971506292957818,0.02296107150979813,0.06048253109061393


==> different_M.csv <==
,M,GI,GILS,RO,LS,GIP,ROLS,RP,GI-std,GILS-std,RO-std,LS-std,GIP-std,ROLS-std,RP-std
0,2.0,0.6648676004756079,0.7358749593371624,0.13542389276596414,0.7032805524339032,0.9945751798539508,0.8157740668799606,0.9765947071021877,0.14291267016293457,0.09180056691627879,0.031819344364469176,0.049502676287887376,0.010917276513751795,0.018843251048864702,0.013083554941280664
1,4.0,0.7932120632420773,0.8398547561997899,0.13865915710576482,0.7719948839607467,1.008903269070472,0.9023330822302928,0.8747616871076132,0.06068564197162889,0.044263516098996,0.03264396249543329,0.04206164342599515,0.008120469513870921,0.03269061118228212,0.027853435921589863
2,6.0,0.8822564552103132,0.9181832306618771,0.1406151798796522,0.8103969670068463,0.9958088603982226,0.9276145834098073,0.7726683674148793,0.04831152944065073,0.03699984672134375,0.025711871727782065,0.04097060780729215,0.009384256197195762,0.020927297031800365,0.05285776076041397
3,8.0,0.9151553775731631,0.954011921901377,0.12929710505283273,0.835627826179301,0.9832047762811433,0.9345628951042245,0.687622766650599,0.02969888057535237,0.01756629020243946,0.03207777107443349,0.03946407536451988,0.010151353549370726,0.02713430823928124,0.05721770244779512
8,10.0,0.903,0.967,0.123,0.832,0.963,0.929,0.623,0.037,0.011,0.037,0.047,0.013,0.032,0.061
4,12.0,0.9162716337026346,0.9666861988591797,0.12290099027578114,0.8500078838068107,0.9705691810001152,0.9354636819080736,0.5856831621238892,0.04616771038859735,0.015230814915522084,0.03381970817706982,0.0381787949053112,0.02023064241471739,0.023661292286337756,0.06290095716185753
5,14.0,0.9070785734610953,0.9671568968030908,0.11185637054444227,0.8516248940944007,0.9653437798430278,0.9335882584343693,0.5398975341168591,0.04175091783941666,0.01948471770625966,0.042849524936816034,0.044995090906501584,0.02033011673097328,0.02832798506175842,0.061789499484028294
6,16.0,0.8985271764368781,0.9659275959893827,0.12410246871001503,0.857894276954227,0.9605551457853495,0.9329700689515557,0.5159216795293496,0.0770832448826999,0.01711325990686235,0.03433490782099155,0.036848474868595125,0.030150964208595435,0.02830503183468526,0.0644609815421761
7,18.0,0.8825607931615135,0.9658977514781973,0.12063309331185693,0.8719362543111384,0.9564551091711689,0.9349006816572145,0.49588870795609935,0.14382611376008467,0.019912907761907753,0.036657985886302986,0.03687595764187276,0.023236391154310185,0.031448078168984823,0.06076801466070306


==> different_N.csv <==
,N,GI,GILS,RO,LS,GIP,ROLS,RP,GI-std,GILS-std,RO-std,LS-std,GIP-std,ROLS-std,RP-std
5,500.0,0.903,0.967,0.123,0.832,0.963,0.929,0.623,0.037,0.011,0.037,0.047,0.013,0.032,0.061
0,750.0,0.9188914025534365,0.9584431840283368,0.1257411317654071,0.8284001259131619,0.9743117427976701,0.9252608927743343,0.6343584206396211,0.027170016222293248,0.01773340767801159,0.03352817643563104,0.04053297365364916,0.01357750637633941,0.022299921526618454,0.06734030623236635
1,1000.0,0.908141612697062,0.9507361658979727,0.12791942141065996,0.8189843067771976,0.9741017795633716,0.9184600226575762,0.639205433571457,0.03446289379080768,0.017064487298852647,0.022777524808503043,0.04017331495094015,0.01420981511555166,0.019838897398469325,0.04880366473572222
2,1250.0,0.894341371002183,0.9403952091013602,0.12206418277079159,0.8071699422674463,0.9709259247236932,0.9122736514590951,0.6365653313833587,0.0356823029257186,0.019481331904501527,0.018967113775543738,0.04444585507294379,0.014356264899369121,0.018643682136355134,0.0559426448447334
3,1500.0,0.8910394237795171,0.9364854433476256,0.12504523215272154,0.8041006914694342,0.9701995931165167,0.9060125804642769,0.6608522773753163,0.030112851784152423,0.02026230294483963,0.029669385475004455,0.04379289448780223,0.013020510237714996,0.0207480475838155,0.05551355052630617
4,1750.0,0.8888491410191741,0.9348568390792831,0.11859393252369221,0.7985912979330476,0.9711609085602382,0.9034771120646868,0.6457186272196859,0.032375406888058206,0.0179573006691317,0.021848592197621197,0.03131293473408602,0.010236492299715013,0.02146977595241822,0.06152359946042746
6,2000.0,0.884,0.953,0.116,0.787,0.966,0.911,0.653,0.038,0.017,0.016,0.047,0.012,0.021,0.052


==> new_GCN_time_limit.csv <==
,GILS,GILS-std,time
0,0.8635445033103442,0.05572900081149083,0.0
1,0.8794917848040099,0.053799952582632794,1.0
2,0.8966774869392006,0.046746937460436844,2.0
3,0.9053728159861029,0.04034389622219731,3.0
4,0.9099178520031721,0.03528461254240079,4.0
5,0.9122553764258695,0.032427196107554686,5.0
6,0.9134207206757794,0.030698424160358406,6.0
7,0.9139159564293863,0.03012404581039696,7.0
8,0.9143319211408015,0.029406338266733893,8.0
9,0.9145665073241135,0.02912551304495996,9.0
10,0.9147479665616378,0.028977231521324604,10.0
11,0.9149684187221552,0.028392865707927237,11.0
12,0.9152230459563321,0.028330111664713598,12.0
13,0.915698312898,0.0281802035374368,13.0
14,0.9162175695522942,0.028162662255839098,14.0
15,0.9167110703181761,0.028092932956299402,15.0
16,0.9171726806364624,0.028070020496486117,16.0
17,0.917886478210293,0.028165021530330663,17.0
18,0.9182799698010431,0.028087405306729735,18.0
19,0.918781789288986,0.02785770091397265,19.0
20,0.9193322348861289,0.02773749885188789,20.0
21,0.9200456414034004,0.027592004030264645,21.0
22,0.9205880015678573,0.027250884125725634,22.0
23,0.921274545317479,0.026741956037441957,23.0
24,0.9217443110846422,0.026415069361111213,24.0
25,0.9222220976397568,0.02610325912608872,25.0
26,0.9226459037999685,0.026044094223461683,26.0
27,0.923100957288858,0.025888244243124872,27.0
28,0.9235019014245252,0.025854101784534782,28.0
29,0.9238287717573723,0.025860095905551377,29.0
30,0.9240887918775815,0.025899161547350384,30.0
31,0.9244648134041366,0.025864725081850913,31.0
32,0.9248020570290418,0.025719310181633384,32.0
33,0.9251651201742244,0.02564126160081491,33.0
34,0.9254428982412579,0.02546270450304734,34.0
35,0.9258324701570714,0.02515902997835812,35.0
36,0.9261568083703925,0.025020534672577917,36.0
37,0.9264257089157809,0.02494941708650573,37.0
38,0.9267862826156265,0.024744005196329914,38.0
39,0.9270772788666317,0.024507412295637545,39.0
40,0.9273204254366878,0.024508307995925786,40.0
41,0.9276107498145864,0.02427678230368084,41.0
42,0.9279587145800106,0.024176851915872568,42.0
43,0.9282548545352621,0.023940015857535676,43.0
44,0.9284681169136958,0.023836799009704465,44.0
45,0.9286200456339263,0.023812174289473645,45.0
46,0.9289158581798422,0.023850435952436466,46.0
47,0.9291909608395681,0.02379218494813771,47.0
48,0.9293874823512246,0.02374803623499996,48.0
49,0.9296142234706829,0.023645872570511726,49.0
50,0.929791192265974,0.02362862529678312,50.0
51,0.9300053891356979,0.02358887849915922,51.0
52,0.9302107938607341,0.023537938056814617,52.0
53,0.9303567416795029,0.023473898862029986,53.0
54,0.9305189621696075,0.023445089783827817,54.0
55,0.9306245707183112,0.023403481583596106,55.0
56,0.9308213538238861,0.023376028143727898,56.0
57,0.9308932669853105,0.023353649823411485,57.0
58,0.9310855090925929,0.023178587342239654,58.0
59,0.9312640476402958,0.023151403960221573,59.0
60,0.9314042135615719,0.023165846163082517,60.0
61,0.9315135120224984,0.023128055662519558,61.0
62,0.9317131793132563,0.022978146902378392,62.0
63,0.9318726102190426,0.02291423766144101,63.0
64,0.9319552070380107,0.022865888470138193,64.0
65,0.9321442395257645,0.02273963749646699,65.0
66,0.9322344152965261,0.022734642851231772,66.0
67,0.9323760664590067,0.022752986817682924,67.0
68,0.9324969979314506,0.022715346478801603,68.0
69,0.9327197797014082,0.022601033116026084,69.0
70,0.9328815987647976,0.022566114332477197,70.0
71,0.9329838973693989,0.022561957954991156,71.0
72,0.9330890758618696,0.022495958335433858,72.0
73,0.9332018960264234,0.02239171831704686,73.0
74,0.9333229522973917,0.02233804761783619,74.0
75,0.9334812235850665,0.02228993872270964,75.0
76,0.9335718858793789,0.022257830392024596,76.0
77,0.9336790581585536,0.022200291517653067,77.0
78,0.9337682221737645,0.022225629334253663,78.0
79,0.9339208871955181,0.022243630476264074,79.0
80,0.934042419389594,0.02221282675460411,80.0
81,0.9341123070962778,0.02221998935445476,81.0
82,0.9342173835642463,0.022130659896746896,82.0
83,0.9342729171648048,0.02213254861967835,83.0
84,0.9343930541173049,0.022071209260593524,84.0
85,0.9344791213042766,0.02202352748409252,85.0
86,0.9345645256545331,0.021983426158049987,86.0
87,0.9346901112551583,0.02191190372729368,87.0
88,0.9347754436473534,0.021813466785032255,88.0
89,0.9348743157247269,0.021802825089360767,89.0
90,0.9349272549354981,0.02179900518964644,90.0
91,0.9349593771921583,0.021787925545117798,91.0
92,0.9350598379970471,0.0218225128880044,92.0
93,0.9351155866374844,0.021853295824989415,93.0
94,0.9352090471004464,0.021872916360412147,94.0
95,0.9352931002421768,0.021860897366247967,95.0
96,0.9353637699925104,0.021844616513131597,96.0
97,0.9354698508885178,0.02177293877905266,97.0
98,0.9355188876294149,0.021747988610560123,98.0
99,0.9355660168711765,0.021680026769282736,99.0
100,0.9356331753452233,0.02162280629322797,100.0
101,0.935713974160397,0.021627065943657726,101.0
102,0.9358164163655476,0.021583348375754822,102.0
103,0.9358327868670271,0.02159103331855537,103.0
104,0.9358890912109049,0.0215577134418496,104.0
105,0.9359858875269496,0.021440454943169613,105.0
106,0.9360341398284601,0.021395193627193543,106.0
107,0.9361394674996476,0.0213725256175394,107.0
108,0.9361884588727498,0.02136251722956718,108.0
109,0.9362715891295552,0.021283571842352703,109.0
110,0.9363323556574501,0.02127710596647016,110.0
111,0.9364542117510757,0.021222425942362233,111.0
112,0.9365044002180277,0.021220325192925948,112.0
113,0.9365075988894055,0.02121873198494873,113.0
114,0.9366032705531573,0.021196649304428813,114.0
115,0.936648113682239,0.021194996815464273,115.0
116,0.9366740929554517,0.02120370701545975,116.0
117,0.9366890450435251,0.02120579090297583,117.0
118,0.9367111117202929,0.021210030333410165,118.0
119,0.9367374348745389,0.021201302558936975,119.0
120,0.9367936116364994,0.02116421109258086,120.0
121,0.9368553261092124,0.021144704017373,121.0
122,0.9368771625516414,0.021169047411601864,122.0
123,0.9369069736725467,0.021113019984731318,123.0
124,0.9369466832301567,0.021114073831242013,124.0
125,0.9369718567356176,0.02109730430570399,125.0
126,0.9370158682313264,0.02110811626298426,126.0
127,0.9370681236886395,0.021141301165788867,127.0
128,0.93711862202442,0.021136736616607973,128.0
129,0.9371724563282166,0.02112918052756816,129.0
130,0.9372184638720288,0.021122372892527025,130.0
131,0.9372329421142919,0.021104632402633633,131.0
132,0.937267694189947,0.02107782322999708,132.0
133,0.9372869453756372,0.021055377521794105,133.0
134,0.9373111828059149,0.021038977385666048,134.0
135,0.9373544364450784,0.02101637821559798,135.0
136,0.9373744751116668,0.021016634582827532,136.0
137,0.9374199871280919,0.021033631541740552,137.0
138,0.9375065100292539,0.020937301575042092,138.0
139,0.937534775320449,0.020940502081536302,139.0
140,0.9375621727275064,0.020932573455919888,140.0
141,0.9375991046679335,0.02092677119130923,141.0
142,0.9376279477825123,0.020908325928475996,142.0
143,0.9376613461467146,0.02087435473692272,143.0
144,0.9377012049312232,0.02085984881639993,144.0
145,0.9377253830195309,0.020870565574708223,145.0
146,0.9377718437669598,0.020829915678093076,146.0
147,0.9377992716924989,0.02081092604645486,147.0
148,0.9378316035522762,0.020827380656562217,148.0
149,0.9378427823325526,0.020823248054966215,149.0
150,0.9378561929205737,0.020837332567977852,150.0
151,0.9378561929205737,0.020837332567977852,151.0
152,0.9378585409547823,0.020836466765521918,152.0
153,0.9378675553544147,0.020829763086882228,153.0
154,0.9378906694662371,0.020846146593278693,154.0
155,0.9378989650416288,0.02084366335045356,155.0
156,0.9379054352966646,0.020843160219834185,156.0
157,0.9379186547338814,0.020848697029296,157.0
158,0.937950984667016,0.020868997381841066,158.0
159,0.9379562601054708,0.020875781584908264,159.0
160,0.937971896342392,0.020881738806057547,160.0
161,0.937978587135239,0.02087988819176202,161.0
162,0.9379957784368391,0.02088441316964678,162.0
163,0.9380164279086641,0.020871201649268666,163.0
164,0.9380508712775163,0.02087266409197656,164.0
165,0.9380532337171585,0.020871213929529047,165.0
166,0.9380739198788458,0.020844451406129734,166.0
167,0.9380906589674244,0.020842294736518597,167.0
168,0.9381104316605706,0.020857505082829304,168.0
169,0.938128697738888,0.020883717065418625,169.0
170,0.9381474277385586,0.02086879775377039,170.0
171,0.9381602899595273,0.020872094495963157,171.0
172,0.9381802340859171,0.02087191305748254,172.0
173,0.9381957646286414,0.020875671249343482,173.0
174,0.9381994668009268,0.0208745165329192,174.0
175,0.9382145240001264,0.02086551243843228,175.0
176,0.9382231700986177,0.02086191617849223,176.0
177,0.9382231700986177,0.02086191617849223,177.0
178,0.9382256981196587,0.020862017988227996,178.0
179,0.9382256981196587,0.020862017988227996,179.0
180,0.938240074561528,0.020859519282913366,180.0


==> time_limit.csv <==
,GILS,GIP,LS,ROLS,RP,GILS-std,GIP-std,LS-std,ROLS-std,RP-std,time
0,0.8836124684517067,0.0,0.0,0.11593064652449252,0.0,0.03761597065234028,0.0,0.0,0.016292432643376407,0.0,0.0
1,0.8931712053126313,0.0,0.06707847479386485,0.16515868873944883,0.02803932171296229,0.035459263584654455,0.0,0.07302671265899184,0.06296020316872873,0.137365560407464,1.0
2,0.9062203743987131,0.7263362544264745,0.17092204022281465,0.25189435413158956,0.5161452664260053,0.032831280331844404,0.41295253257638115,0.08812598315234418,0.08254717498520574,0.26212020716771917,2.0
3,0.917660305296618,0.8121683390655402,0.25314481415163653,0.29984881492669,0.5813409484070625,0.030725906845361316,0.35469007010160297,0.10158556788769049,0.08499994065773886,0.19983706074823795,3.0
4,0.924385792413071,0.8318019777023028,0.3312873272494727,0.3321887265516495,0.6105391835397342,0.02717701509001928,0.33582637984153185,0.1138489799247423,0.0843873209572903,0.16214275513524964,4.0
5,0.9277808735609477,0.8698939115635227,0.39815576115052237,0.35238282761232326,0.6103644479274926,0.025591037003054175,0.2901830152426427,0.11642227872269377,0.0826312663302283,0.16206604836218258,5.0
6,0.929641670414629,0.8890369607650729,0.44622003816226047,0.3636753463320743,0.60847304570927,0.023743950694025035,0.26240894314384905,0.12925951034630012,0.07728374415552473,0.16210010690519425,6.0
7,0.9304265893007022,0.9279637268228158,0.5027557546607223,0.3711700668306615,0.6085561551355759,0.022700510235101123,0.18976454430286016,0.1217232164862324,0.07769035408500687,0.16214367796203497,7.0
8,0.9307158160891781,0.9280737214785004,0.5478789217435576,0.3766688257607838,0.6245361335027114,0.022671569449609717,0.18977675336818875,0.13352687278510406,0.08120876375838128,0.13782147593620978,8.0
9,0.9307158160891781,0.9476374452155271,0.586954948277143,0.3822038738926089,0.6272314657124505,0.022671569449609717,0.1358490102990657,0.13318510201751194,0.07863917037522081,0.13783943511422994,9.0
10,0.9310213924874504,0.9470804060101082,0.6149404637579404,0.3880494404520169,0.6272314657124505,0.02243502450438539,0.1357987432902778,0.1285037553474815,0.08302205442475823,0.13783943511422994,10.0
11,0.9310213924874504,0.9469002584225115,0.6438062039367287,0.3985328701246128,0.640326540551613,0.02243502450438539,0.1357905446373036,0.12433504939008103,0.08959125773929416,0.10476159682710942,11.0
12,0.9310213924874504,0.9469219206591128,0.6684992570589915,0.4072542887431375,0.6532780423400006,0.02243502450438539,0.1357932849774135,0.11552350245888601,0.08726361245388563,0.051067994181376065,12.0
13,0.9310213924874504,0.9465600846591439,0.6863148004464592,0.4146683436668754,0.6530834587581278,0.02243502450438539,0.13576591685556616,0.11154171252718734,0.09038973873430194,0.051187875351033835,13.0
14,0.9310213924874504,0.9661933497045829,0.7039491394149425,0.42245115061677047,0.6530834587581278,0.02243502450438539,0.01233060636865037,0.10213522928822535,0.09161104221996536,0.051187875351033835,14.0
15,0.9310213924874504,0.9661933497045829,0.715115761274641,0.43266488763440825,0.6530834587581278,0.02243502450438539,0.01233060636865037,0.09636023971789467,0.09055278523081058,0.051187875351033835,15.0
16,0.9310213924874504,0.9664290601364364,0.7262700780449333,0.4404318472818318,0.6530834587581278,0.02243502450438539,0.01215333609426282,0.08868217051763871,0.09295496606547744,0.051187875351033835,16.0
17,0.9310213924874504,0.9664290601364364,0.735966782013009,0.44930497201005914,0.6530834587581278,0.02243502450438539,0.01215333609426282,0.0803757305972188,0.09427382443266111,0.051187875351033835,17.0
18,0.9310213924874504,0.9664290601364364,0.7436274943101537,0.45764413012896105,0.6530834587581278,0.02243502450438539,0.01215333609426282,0.0733072476315452,0.09514425627119069,0.051187875351033835,18.0
19,0.9310577444864253,0.9664290601364364,0.7511432695020379,0.4663170679220813,0.6530834587581278,0.022432706072837153,0.01215333609426282,0.06540122407979881,0.0911826612810861,0.051187875351033835,19.0
20,0.9311712753189643,0.9664290601364364,0.7570959678002628,0.4750618077107368,0.6530834587581278,0.022444046612517542,0.01215333609426282,0.06174925554131916,0.09040318534116883,0.051187875351033835,20.0
21,0.9318845880019682,0.9664290601364364,0.7627365342788022,0.48265328763452964,0.6530834587581278,0.022171582761647133,0.01215333609426282,0.057617106118149006,0.08783476837061577,0.051187875351033835,21.0
22,0.932639405700098,0.9664290601364364,0.7665288313677174,0.48557811376357923,0.6530834587581278,0.021348782675077806,0.01215333609426282,0.053294707383552804,0.08952107054555854,0.051187875351033835,22.0
23,0.9335420918261881,0.9664290601364364,0.7716253192346697,0.4890282686797388,0.6530834587581278,0.02102187029202154,0.01215333609426282,0.051337458435136415,0.08747645395250304,0.051187875351033835,23.0
24,0.9345028574174489,0.9664290601364364,0.7750362817092173,0.49299368930196585,0.6530834587581278,0.020815565698735536,0.01215333609426282,0.047986855376490625,0.08676501399028018,0.051187875351033835,24.0
25,0.9348890189422354,0.9664290601364364,0.7780405143439042,0.4972005382684637,0.6530834587581278,0.021002650217155028,0.01215333609426282,0.04808801651264761,0.08238650579070501,0.051187875351033835,25.0
26,0.935176791619306,0.9664290601364364,0.779874508127422,0.5013295933780673,0.6530834587581278,0.021180983113772717,0.01215333609426282,0.04714483131146572,0.08332925416234437,0.051187875351033835,26.0
27,0.9354408222372412,0.9664290601364364,0.7819960324678682,0.5050940934939251,0.6530834587581278,0.021328692578198777,0.01215333609426282,0.04670403770717964,0.08372518288636302,0.051187875351033835,27.0
28,0.9354408222372412,0.9664290601364364,0.782495818318052,0.5068867114058598,0.6530834587581278,0.021328692578198777,0.01215333609426282,0.047120228586290176,0.08576519959872915,0.051187875351033835,28.0
29,0.935466576740779,0.9664290601364364,0.7836873715934063,0.5119583765594776,0.6530834587581278,0.021278609384862396,0.01215333609426282,0.046845711095481225,0.08147492213048624,0.051187875351033835,29.0
30,0.9358621168948185,0.9664290601364364,0.7842062640121678,0.5175260329400801,0.6530834587581278,0.02096751291633026,0.01215333609426282,0.04639773726103858,0.08317571215084531,0.051187875351033835,30.0
31,0.9364277969884379,0.9664290601364364,0.7842062640121678,0.5228417468314709,0.6530834587581278,0.021035460772158603,0.01215333609426282,0.04639773726103858,0.08577582215692961,0.051187875351033835,31.0
32,0.9371863820000064,0.9664290601364364,0.7847465831863337,0.5317068985059094,0.6530834587581278,0.021382791898526567,0.01215333609426282,0.04624979900713006,0.08976921916739825,0.051187875351033835,32.0
33,0.9373828069176633,0.9664290601364364,0.7852119022394913,0.5383197129837289,0.6530834587581278,0.021553361766357408,0.01215333609426282,0.04608170700423302,0.09358418886311609,0.051187875351033835,33.0
34,0.9373828069176633,0.9664290601364364,0.7852119022394913,0.5425280133574417,0.6530834587581278,0.021553361766357408,0.01215333609426282,0.04608170700423302,0.09362866063169134,0.051187875351033835,34.0
35,0.9378477131014026,0.9664290601364364,0.7856632020778995,0.5457998607142458,0.6530834587581278,0.0210559004272896,0.01215333609426282,0.046190736010602314,0.09373728063030402,0.051187875351033835,35.0
36,0.9382735106212021,0.9664290601364364,0.786027758232811,0.5482903821070793,0.6530834587581278,0.02094559350154957,0.01215333609426282,0.04621601409310428,0.09262272910758743,0.051187875351033835,36.0
37,0.938353078318633,0.9664290601364364,0.786285111392829,0.5510121768246914,0.6530834587581278,0.02094548940166751,0.01215333609426282,0.04637246558508812,0.09126028569461167,0.051187875351033835,37.0
38,0.9388376334746202,0.9664290601364364,0.786285111392829,0.5583743299188192,0.6530834587581278,0.02108251032627087,0.01215333609426282,0.04637246558508812,0.08993855210657903,0.051187875351033835,38.0
39,0.9390703979132407,0.9664290601364364,0.7866282196395562,0.5621409883908041,0.6530834587581278,0.02086477758172957,0.01215333609426282,0.046522305114921426,0.09265193744176865,0.051187875351033835,39.0
40,0.9392583775663365,0.9664290601364364,0.7866282196395562,0.5664458055536138,0.6530834587581278,0.020931987746995777,0.01215333609426282,0.046522305114921426,0.09297813819631949,0.051187875351033835,40.0
41,0.9400666430616006,0.9664290601364364,0.7866282196395562,0.5701006702614971,0.6530834587581278,0.020437558873875664,0.01215333609426282,0.046522305114921426,0.09267728002793948,0.051187875351033835,41.0
42,0.9401414747253416,0.9664290601364364,0.7866282196395562,0.573409349021128,0.6530834587581278,0.02038788603252811,0.01215333609426282,0.046522305114921426,0.09042001438299045,0.051187875351033835,42.0
43,0.9404604580814911,0.9664290601364364,0.7866282196395562,0.5771651982495595,0.6530834587581278,0.02014584381762698,0.01215333609426282,0.046522305114921426,0.08898746357078954,0.051187875351033835,43.0
44,0.9407572859437106,0.9664290601364364,0.7866282196395562,0.5778423193575617,0.6530834587581278,0.020214969944772957,0.01215333609426282,0.046522305114921426,0.08999602263892387,0.051187875351033835,44.0
45,0.9410063906150197,0.9664290601364364,0.7866282196395562,0.579606775221241,0.6530834587581278,0.02025182844913655,0.01215333609426282,0.046522305114921426,0.08995337960865976,0.051187875351033835,45.0
46,0.9412144396574733,0.9664290601364364,0.7866282196395562,0.5813371561867985,0.6530834587581278,0.020215130304171405,0.01215333609426282,0.046522305114921426,0.08755723190790177,0.051187875351033835,46.0
47,0.9413322784102368,0.9664290601364364,0.7866282196395562,0.5835261755012218,0.6530834587581278,0.02030083368063132,0.01215333609426282,0.046522305114921426,0.08545275970220582,0.051187875351033835,47.0
48,0.9414320525061189,0.9664290601364364,0.7866282196395562,0.5871007745882769,0.6530834587581278,0.02035924627124486,0.01215333609426282,0.046522305114921426,0.08604441311005992,0.051187875351033835,48.0
49,0.9415519072712029,0.9664290601364364,0.7866282196395562,0.5933361104172998,0.6530834587581278,0.020446831869174367,0.01215333609426282,0.046522305114921426,0.08521851277229618,0.051187875351033835,49.0
50,0.9415519072712029,0.9664290601364364,0.7866282196395562,0.5993061884053074,0.6530834587581278,0.020446831869174367,0.01215333609426282,0.046522305114921426,0.08674901391336474,0.051187875351033835,50.0
51,0.9415519072712029,0.9664290601364364,0.7866282196395562,0.6041385405723446,0.6530834587581278,0.020446831869174367,0.01215333609426282,0.046522305114921426,0.08634620057504178,0.051187875351033835,51.0
52,0.9415519072712029,0.9664290601364364,0.7866282196395562,0.6129128886589255,0.6530834587581278,0.020446831869174367,0.01215333609426282,0.046522305114921426,0.08773666029128514,0.051187875351033835,52.0
53,0.9416462803623254,0.9664290601364364,0.7866282196395562,0.6160784035551449,0.6530834587581278,0.020376302151276386,0.01215333609426282,0.046522305114921426,0.08898422266962841,0.051187875351033835,53.0
54,0.9418178808487404,0.9664290601364364,0.7866282196395562,0.621465478403498,0.6530834587581278,0.020275764705134272,0.01215333609426282,0.046522305114921426,0.08608635568506656,0.051187875351033835,54.0
55,0.9418178808487404,0.9664290601364364,0.7866282196395562,0.6237495459775481,0.6530834587581278,0.020275764705134272,0.01215333609426282,0.046522305114921426,0.08662840904835367,0.051187875351033835,55.0
56,0.9419062063690046,0.9664290601364364,0.7866282196395562,0.6270009651366957,0.6530834587581278,0.02033783783986708,0.01215333609426282,0.046522305114921426,0.0842201714257879,0.051187875351033835,56.0
57,0.9420533963939035,0.9664290601364364,0.7866282196395562,0.630690795552446,0.6530834587581278,0.020027155192375096,0.01215333609426282,0.046522305114921426,0.08383695837330059,0.051187875351033835,57.0
58,0.9424917933141765,0.9664290601364364,0.7866282196395562,0.6323281030203047,0.6530834587581278,0.019479681107878552,0.01215333609426282,0.046522305114921426,0.08276697136548167,0.051187875351033835,58.0
59,0.9425883964991948,0.9664290601364364,0.7866282196395562,0.6334325240789354,0.6530834587581278,0.019506347172186484,0.01215333609426282,0.046522305114921426,0.08420955663342714,0.051187875351033835,59.0
60,0.9430807065633862,0.9664290601364364,0.7866282196395562,0.6351816656132122,0.6530834587581278,0.0192988380414501,0.01215333609426282,0.046522305114921426,0.0840170866946179,0.051187875351033835,60.0
61,0.9435119701963359,0.9664290601364364,0.7866282196395562,0.6375906653651411,0.6530834587581278,0.019224997151258517,0.01215333609426282,0.046522305114921426,0.08269821667543693,0.051187875351033835,61.0
62,0.9436293648733721,0.9664290601364364,0.7866282196395562,0.6381689073757291,0.6530834587581278,0.019278269231641755,0.01215333609426282,0.046522305114921426,0.08334175590568682,0.051187875351033835,62.0
63,0.9437749750669808,0.9664290601364364,0.7866282196395562,0.6395351056443985,0.6530834587581278,0.019398596170389935,0.01215333609426282,0.046522305114921426,0.08391650286334369,0.051187875351033835,63.0
64,0.9440191283121776,0.9664290601364364,0.7866282196395562,0.6411778698902004,0.6530834587581278,0.019423568729085853,0.01215333609426282,0.046522305114921426,0.08368526618632978,0.051187875351033835,64.0
65,0.9440889384856671,0.9664290601364364,0.7866282196395562,0.6432576684964496,0.6530834587581278,0.01942746108189468,0.01215333609426282,0.046522305114921426,0.08359887286200493,0.051187875351033835,65.0
66,0.9441132653575611,0.9664290601364364,0.7866282196395562,0.6458211736270786,0.6530834587581278,0.019460901698471027,0.01215333609426282,0.046522305114921426,0.08415652674352578,0.051187875351033835,66.0
67,0.9444940421999947,0.9664290601364364,0.7866282196395562,0.6486885006079252,0.6530834587581278,0.01926102315582498,0.01215333609426282,0.046522305114921426,0.08363769731468942,0.051187875351033835,67.0
68,0.9446156871198933,0.9664290601364364,0.7866282196395562,0.6542086480046764,0.6530834587581278,0.01909351374795127,0.01215333609426282,0.046522305114921426,0.08530640841835031,0.051187875351033835,68.0
69,0.944709120978374,0.9664290601364364,0.7866282196395562,0.6576337188437905,0.6530834587581278,0.019062010302524895,0.01215333609426282,0.046522305114921426,0.0871414494754453,0.051187875351033835,69.0
70,0.9452732885545966,0.9664290601364364,0.7866282196395562,0.6626852276290655,0.6530834587581278,0.018541494802414397,0.01215333609426282,0.046522305114921426,0.08806992409202832,0.051187875351033835,70.0
71,0.9453900671727962,0.9664290601364364,0.7866282196395562,0.6656802402179346,0.6530834587581278,0.01832895833570999,0.01215333609426282,0.046522305114921426,0.08589468683207889,0.051187875351033835,71.0
72,0.9457869161479177,0.9664290601364364,0.7866282196395562,0.6681424716071781,0.6530834587581278,0.017958785563710132,0.01215333609426282,0.046522305114921426,0.08782026250285327,0.051187875351033835,72.0
73,0.9460313891573097,0.9664290601364364,0.7866282196395562,0.6691471823476133,0.6530834587581278,0.017846467769224786,0.01215333609426282,0.046522305114921426,0.0880294096657908,0.051187875351033835,73.0
74,0.9461555401624113,0.9664290601364364,0.7866282196395562,0.6718783360404982,0.6530834587581278,0.017822417270102146,0.01215333609426282,0.046522305114921426,0.0874884647697806,0.051187875351033835,74.0
75,0.9463010293335374,0.9664290601364364,0.7866282196395562,0.674012047124581,0.6530834587581278,0.017856217951822625,0.01215333609426282,0.046522305114921426,0.08617543981776342,0.051187875351033835,75.0
76,0.9463010293335374,0.9664290601364364,0.7866282196395562,0.6762248084059679,0.6530834587581278,0.017856217951822625,0.01215333609426282,0.046522305114921426,0.084951248743804,0.051187875351033835,76.0
77,0.9463010293335374,0.9664290601364364,0.7866282196395562,0.6776055316792905,0.6530834587581278,0.017856217951822625,0.01215333609426282,0.046522305114921426,0.08448419162744639,0.051187875351033835,77.0
78,0.9463919990624189,0.9664290601364364,0.7866282196395562,0.6785797770334422,0.6530834587581278,0.0179118094495763,0.01215333609426282,0.046522305114921426,0.08552197531556044,0.051187875351033835,78.0
79,0.9463919990624189,0.9664290601364364,0.7866282196395562,0.6805213117278783,0.6530834587581278,0.0179118094495763,0.01215333609426282,0.046522305114921426,0.08743019548682042,0.051187875351033835,79.0
80,0.9466278838184814,0.9664290601364364,0.7866282196395562,0.6823478450394123,0.6530834587581278,0.01767128345838027,0.01215333609426282,0.046522305114921426,0.08641715592360617,0.051187875351033835,80.0
81,0.9469092857989676,0.9664290601364364,0.7866282196395562,0.6830182738455441,0.6530834587581278,0.017582990515077963,0.01215333609426282,0.046522305114921426,0.08672620296158486,0.051187875351033835,81.0
82,0.9470132192108558,0.9664290601364364,0.7866282196395562,0.6865956671923054,0.6530834587581278,0.017510118520107042,0.01215333609426282,0.046522305114921426,0.0856342735339566,0.051187875351033835,82.0
83,0.9472429340356993,0.9664290601364364,0.7866282196395562,0.6885215357455468,0.6530834587581278,0.017428344067487764,0.01215333609426282,0.046522305114921426,0.08592526171022648,0.051187875351033835,83.0
84,0.9472429340356993,0.9664290601364364,0.7866282196395562,0.6899142029168326,0.6530834587581278,0.017428344067487764,0.01215333609426282,0.046522305114921426,0.08702116715392791,0.051187875351033835,84.0
85,0.9473275069615782,0.9664290601364364,0.7866282196395562,0.6919751443438062,0.6530834587581278,0.017440583395018704,0.01215333609426282,0.046522305114921426,0.08787029832380974,0.051187875351033835,85.0
86,0.9476099144015093,0.9664290601364364,0.7866282196395562,0.6932572754232329,0.6530834587581278,0.017478928871682578,0.01215333609426282,0.046522305114921426,0.08748275962740447,0.051187875351033835,86.0
87,0.9476099144015093,0.9664290601364364,0.7866282196395562,0.695256350062921,0.6530834587581278,0.017478928871682578,0.01215333609426282,0.046522305114921426,0.08818615846566,0.051187875351033835,87.0
88,0.9477133107812595,0.9664290601364364,0.7866282196395562,0.6981118448911657,0.6530834587581278,0.01759781349917741,0.01215333609426282,0.046522305114921426,0.08901503644851314,0.051187875351033835,88.0
89,0.9477133107812595,0.9664290601364364,0.7866282196395562,0.7012768383277138,0.6530834587581278,0.01759781349917741,0.01215333609426282,0.046522305114921426,0.0879210411809763,0.051187875351033835,89.0
90,0.9477700341249303,0.9664290601364364,0.7866282196395562,0.7013479349877464,0.6530834587581278,0.017612251925370248,0.01215333609426282,0.046522305114921426,0.08802832259264755,0.051187875351033835,90.0
91,0.9477700341249303,0.9664290601364364,0.7866282196395562,0.7013479349877464,0.6530834587581278,0.017612251925370248,0.01215333609426282,0.046522305114921426,0.08802832259264755,0.051187875351033835,91.0
92,0.9477700341249303,0.9664290601364364,0.7866282196395562,0.7043544790348144,0.6530834587581278,0.017612251925370248,0.01215333609426282,0.046522305114921426,0.08988697647511161,0.051187875351033835,92.0
93,0.9477997475556985,0.9664290601364364,0.7866282196395562,0.7086104030342689,0.6530834587581278,0.017636167248604225,0.01215333609426282,0.046522305114921426,0.08730030614155576,0.051187875351033835,93.0
94,0.9478926478004018,0.9664290601364364,0.7866282196395562,0.7093988948733413,0.6530834587581278,0.017673031804499622,0.01215333609426282,0.046522305114921426,0.08771558628666552,0.051187875351033835,94.0
95,0.9479985638390106,0.9664290601364364,0.7866282196395562,0.7108180173684601,0.6530834587581278,0.01764283916073275,0.01215333609426282,0.046522305114921426,0.08657814660527595,0.051187875351033835,95.0
96,0.9481363902637076,0.9664290601364364,0.7866282196395562,0.7117331232028657,0.6530834587581278,0.0176174201646235,0.01215333609426282,0.046522305114921426,0.08715694181587606,0.051187875351033835,96.0
97,0.9482027692622715,0.9664290601364364,0.7866282196395562,0.7145057426082392,0.6530834587581278,0.017666482338061205,0.01215333609426282,0.046522305114921426,0.08460091983557112,0.051187875351033835,97.0
98,0.9482244621566049,0.9664290601364364,0.7866282196395562,0.7159442142072819,0.6530834587581278,0.01765136441719022,0.01215333609426282,0.046522305114921426,0.08344047061180487,0.051187875351033835,98.0
99,0.9482451632421839,0.9664290601364364,0.7866282196395562,0.7172366771829243,0.6530834587581278,0.01766414583736879,0.01215333609426282,0.046522305114921426,0.08442386039475863,0.051187875351033835,99.0
100,0.9482451632421839,0.9664290601364364,0.7866282196395562,0.7200080746962876,0.6530834587581278,0.01766414583736879,0.01215333609426282,0.046522305114921426,0.0830822272516211,0.051187875351033835,100.0
101,0.948314490321863,0.9664290601364364,0.7866282196395562,0.7236331316504412,0.6530834587581278,0.017587368431368804,0.01215333609426282,0.046522305114921426,0.08062865773957631,0.051187875351033835,101.0
102,0.9483506950221221,0.9664290601364364,0.7866282196395562,0.725549618011949,0.6530834587581278,0.017584178344362246,0.01215333609426282,0.046522305114921426,0.0806569876945735,0.051187875351033835,102.0
103,0.9485072461296289,0.9664290601364364,0.7866282196395562,0.7281391514184676,0.6530834587581278,0.01761240467540605,0.01215333609426282,0.046522305114921426,0.08132332573700549,0.051187875351033835,103.0
104,0.9485072461296289,0.9664290601364364,0.7866282196395562,0.7308396278634345,0.6530834587581278,0.01761240467540605,0.01215333609426282,0.046522305114921426,0.08257931121980144,0.051187875351033835,104.0
105,0.9485072461296289,0.9664290601364364,0.7866282196395562,0.7334745542620061,0.6530834587581278,0.01761240467540605,0.01215333609426282,0.046522305114921426,0.08230712617899348,0.051187875351033835,105.0
106,0.9485072461296289,0.9664290601364364,0.7866282196395562,0.7344025540405111,0.6530834587581278,0.01761240467540605,0.01215333609426282,0.046522305114921426,0.08292500254470402,0.051187875351033835,106.0
107,0.9485072461296289,0.9664290601364364,0.7866282196395562,0.7368678583396396,0.6530834587581278,0.01761240467540605,0.01215333609426282,0.046522305114921426,0.081353069525102,0.051187875351033835,107.0
108,0.9485301373132152,0.9664290601364364,0.7866282196395562,0.7386001020482621,0.6530834587581278,0.017638343077451362,0.01215333609426282,0.046522305114921426,0.08134957118100974,0.051187875351033835,108.0
109,0.9485301373132152,0.9664290601364364,0.7866282196395562,0.7407824721595793,0.6530834587581278,0.017638343077451362,0.01215333609426282,0.046522305114921426,0.07997756454223469,0.051187875351033835,109.0
110,0.9485639403566882,0.9664290601364364,0.7866282196395562,0.7418718996872274,0.6530834587581278,0.01767172598045065,0.01215333609426282,0.046522305114921426,0.08030272634882923,0.051187875351033835,110.0
111,0.9485639403566882,0.9664290601364364,0.7866282196395562,0.7435726935654163,0.6530834587581278,0.01767172598045065,0.01215333609426282,0.046522305114921426,0.07951700579999892,0.051187875351033835,111.0
112,0.9485639403566882,0.9664290601364364,0.7866282196395562,0.745083252944443,0.6530834587581278,0.01767172598045065,0.01215333609426282,0.046522305114921426,0.08028240570526146,0.051187875351033835,112.0
113,0.9486389163772198,0.9664290601364364,0.7866282196395562,0.7474564634917721,0.6530834587581278,0.017678343501886244,0.01215333609426282,0.046522305114921426,0.07962246876160611,0.051187875351033835,113.0
114,0.9486389163772198,0.9664290601364364,0.7866282196395562,0.7485352139342888,0.6530834587581278,0.017678343501886244,0.01215333609426282,0.046522305114921426,0.07977355284853443,0.051187875351033835,114.0
115,0.9488177259960257,0.9664290601364364,0.7866282196395562,0.7496425027664199,0.6530834587581278,0.017803654402540885,0.01215333609426282,0.046522305114921426,0.0801392082605684,0.051187875351033835,115.0
116,0.9488177259960257,0.9664290601364364,0.7866282196395562,0.750858595624818,0.6530834587581278,0.017803654402540885,0.01215333609426282,0.046522305114921426,0.07950883990611415,0.051187875351033835,116.0
117,0.9488177259960257,0.9664290601364364,0.7866282196395562,0.750858595624818,0.6530834587581278,0.017803654402540885,0.01215333609426282,0.046522305114921426,0.07950883990611415,0.051187875351033835,117.0
118,0.9490527450138054,0.9664290601364364,0.7866282196395562,0.7522112355116954,0.6530834587581278,0.017462832128474562,0.01215333609426282,0.046522305114921426,0.07902676902295488,0.051187875351033835,118.0
119,0.9491519487952985,0.9664290601364364,0.7866282196395562,0.753881452912226,0.6530834587581278,0.01754440187333173,0.01215333609426282,0.046522305114921426,0.0809422321058789,0.051187875351033835,119.0
120,0.9491519487952985,0.9664290601364364,0.7866282196395562,0.7553732928511948,0.6530834587581278,0.01754440187333173,0.01215333609426282,0.046522305114921426,0.08278031390472076,0.051187875351033835,120.0
121,0.9491519487952985,0.9664290601364364,0.7866282196395562,0.7563947926886698,0.6530834587581278,0.01754440187333173,0.01215333609426282,0.046522305114921426,0.08333145835165995,0.051187875351033835,121.0
122,0.9492102279929222,0.9664290601364364,0.7866282196395562,0.756868948226655,0.6530834587581278,0.017596142152953756,0.01215333609426282,0.046522305114921426,0.08342517810545023,0.051187875351033835,122.0
123,0.949315468647432,0.9664290601364364,0.7866282196395562,0.7576292113145677,0.6530834587581278,0.01756548124517498,0.01215333609426282,0.046522305114921426,0.08385850663955782,0.051187875351033835,123.0
124,0.9494215209491438,0.9664290601364364,0.7866282196395562,0.7586235299195764,0.6530834587581278,0.017547014004354284,0.01215333609426282,0.046522305114921426,0.08368077705829687,0.051187875351033835,124.0
125,0.9496900085083578,0.9664290601364364,0.7866282196395562,0.7594844005921862,0.6530834587581278,0.017587722485790536,0.01215333609426282,0.046522305114921426,0.08414910885546951,0.051187875351033835,125.0
126,0.9498248842314707,0.9664290601364364,0.7866282196395562,0.7608612837247609,0.6530834587581278,0.01769864643388697,0.01215333609426282,0.046522305114921426,0.08412858288783145,0.051187875351033835,126.0
127,0.9499068821409289,0.9664290601364364,0.7866282196395562,0.7618688533603275,0.6530834587581278,0.01775511542825379,0.01215333609426282,0.046522305114921426,0.0842829821644943,0.051187875351033835,127.0
128,0.9499068821409289,0.9664290601364364,0.7866282196395562,0.7648936210029892,0.6530834587581278,0.01775511542825379,0.01215333609426282,0.046522305114921426,0.08455431188121997,0.051187875351033835,128.0
129,0.9499068821409289,0.9664290601364364,0.7866282196395562,0.7658453007769574,0.6530834587581278,0.01775511542825379,0.01215333609426282,0.046522305114921426,0.0845628424358805,0.051187875351033835,129.0
130,0.9499068821409289,0.9664290601364364,0.7866282196395562,0.7678575753638355,0.6530834587581278,0.01775511542825379,0.01215333609426282,0.046522305114921426,0.08426117844392368,0.051187875351033835,130.0
131,0.9499068821409289,0.9664290601364364,0.7866282196395562,0.7705483320125809,0.6530834587581278,0.01775511542825379,0.01215333609426282,0.046522305114921426,0.08375765428202911,0.051187875351033835,131.0
132,0.9499068821409289,0.9664290601364364,0.7866282196395562,0.7724294828606452,0.6530834587581278,0.01775511542825379,0.01215333609426282,0.046522305114921426,0.08313591954286559,0.051187875351033835,132.0
133,0.9499068821409289,0.9664290601364364,0.7866282196395562,0.7734187549410123,0.6530834587581278,0.01775511542825379,0.01215333609426282,0.046522305114921426,0.08247374104390613,0.051187875351033835,133.0
134,0.9499397416580955,0.9664290601364364,0.7866282196395562,0.7747835478699265,0.6530834587581278,0.01776982181805802,0.01215333609426282,0.046522305114921426,0.08248778801556109,0.051187875351033835,134.0
135,0.9499397416580955,0.9664290601364364,0.7866282196395562,0.7773856105440409,0.6530834587581278,0.01776982181805802,0.01215333609426282,0.046522305114921426,0.08196207967688952,0.051187875351033835,135.0
136,0.9499397416580955,0.9664290601364364,0.7866282196395562,0.7777418423134449,0.6530834587581278,0.01776982181805802,0.01215333609426282,0.046522305114921426,0.08237212524493157,0.051187875351033835,136.0
137,0.9499397416580955,0.9664290601364364,0.7866282196395562,0.7790159760969401,0.6530834587581278,0.01776982181805802,0.01215333609426282,0.046522305114921426,0.08259841403895658,0.051187875351033835,137.0
138,0.9499397416580955,0.9664290601364364,0.7866282196395562,0.7804583913976525,0.6530834587581278,0.01776982181805802,0.01215333609426282,0.046522305114921426,0.08237891292637918,0.051187875351033835,138.0
139,0.949962274942045,0.9664290601364364,0.7866282196395562,0.7813593924135587,0.6530834587581278,0.017785795114456375,0.01215333609426282,0.046522305114921426,0.08110089893390034,0.051187875351033835,139.0
140,0.9500620589445018,0.9664290601364364,0.7866282196395562,0.782759429329596,0.6530834587581278,0.017830603062046386,0.01215333609426282,0.046522305114921426,0.07911802092814738,0.051187875351033835,140.0
141,0.9501172730101889,0.9664290601364364,0.7866282196395562,0.7836427287937583,0.6530834587581278,0.017894857542776543,0.01215333609426282,0.046522305114921426,0.07974299937855259,0.051187875351033835,141.0
142,0.9501172730101889,0.9664290601364364,0.7866282196395562,0.7846621942484319,0.6530834587581278,0.017894857542776543,0.01215333609426282,0.046522305114921426,0.08027305746822733,0.051187875351033835,142.0
143,0.9501675182592088,0.9664290601364364,0.7866282196395562,0.7850712936633915,0.6530834587581278,0.017827029450075558,0.01215333609426282,0.046522305114921426,0.08041452058147192,0.051187875351033835,143.0
144,0.9501675182592088,0.9664290601364364,0.7866282196395562,0.7860971786546128,0.6530834587581278,0.017827029450075558,0.01215333609426282,0.046522305114921426,0.08082863857007486,0.051187875351033835,144.0
145,0.9501675182592088,0.9664290601364364,0.7866282196395562,0.7865220872969545,0.6530834587581278,0.017827029450075558,0.01215333609426282,0.046522305114921426,0.08095046049781959,0.051187875351033835,145.0
146,0.9502932891068252,0.9664290601364364,0.7866282196395562,0.7875055751079623,0.6530834587581278,0.01772169280736614,0.01215333609426282,0.046522305114921426,0.0785080299394123,0.051187875351033835,146.0
147,0.9503523167495119,0.9664290601364364,0.7866282196395562,0.7899535282596589,0.6530834587581278,0.01773630935639979,0.01215333609426282,0.046522305114921426,0.07810412420347207,0.051187875351033835,147.0
148,0.950479120830404,0.9664290601364364,0.7866282196395562,0.7909948612885698,0.6530834587581278,0.01770326353072899,0.01215333609426282,0.046522305114921426,0.07839247098508698,0.051187875351033835,148.0
149,0.950479120830404,0.9664290601364364,0.7866282196395562,0.7940856337282942,0.6530834587581278,0.01770326353072899,0.01215333609426282,0.046522305114921426,0.07590968726791243,0.051187875351033835,149.0
150,0.950479120830404,0.9664290601364364,0.7866282196395562,0.7946598572669403,0.6530834587581278,0.01770326353072899,0.01215333609426282,0.046522305114921426,0.07542563624184566,0.051187875351033835,150.0
151,0.9505815114083892,0.9664290601364364,0.7866282196395562,0.7978769209558477,0.6530834587581278,0.017746849066984337,0.01215333609426282,0.046522305114921426,0.0739293783756704,0.051187875351033835,151.0
152,0.9505815114083892,0.9664290601364364,0.7866282196395562,0.7998608561855347,0.6530834587581278,0.017746849066984337,0.01215333609426282,0.046522305114921426,0.07360544518337102,0.051187875351033835,152.0
153,0.9505815114083892,0.9664290601364364,0.7866282196395562,0.801211254767817,0.6530834587581278,0.017746849066984337,0.01215333609426282,0.046522305114921426,0.07338273324924562,0.051187875351033835,153.0
154,0.9507489080846411,0.9664290601364364,0.7866282196395562,0.8029756604095478,0.6530834587581278,0.017819414105472327,0.01215333609426282,0.046522305114921426,0.07188824502544007,0.051187875351033835,154.0
155,0.9507489080846411,0.9664290601364364,0.7866282196395562,0.8034675360038749,0.6530834587581278,0.017819414105472327,0.01215333609426282,0.046522305114921426,0.07163470937068317,0.051187875351033835,155.0
156,0.9507489080846411,0.9664290601364364,0.7866282196395562,0.8044247249505436,0.6530834587581278,0.017819414105472327,0.01215333609426282,0.046522305114921426,0.07109780629409736,0.051187875351033835,156.0
157,0.9507489080846411,0.9664290601364364,0.7866282196395562,0.8048481167283726,0.6530834587581278,0.017819414105472327,0.01215333609426282,0.046522305114921426,0.07125341372289432,0.051187875351033835,157.0
158,0.9507489080846411,0.9664290601364364,0.7866282196395562,0.8052931648463639,0.6530834587581278,0.017819414105472327,0.01215333609426282,0.046522305114921426,0.07089253607039446,0.051187875351033835,158.0
159,0.9507489080846411,0.9664290601364364,0.7866282196395562,0.8056578627046314,0.6530834587581278,0.017819414105472327,0.01215333609426282,0.046522305114921426,0.07096393876815413,0.051187875351033835,159.0
160,0.9507489080846411,0.9664290601364364,0.7866282196395562,0.8056578627046314,0.6530834587581278,0.017819414105472327,0.01215333609426282,0.046522305114921426,0.07096393876815413,0.051187875351033835,160.0
161,0.9507489080846411,0.9664290601364364,0.7866282196395562,0.8061520924059146,0.6530834587581278,0.017819414105472327,0.01215333609426282,0.046522305114921426,0.07134141848382024,0.051187875351033835,161.0
162,0.9508627293907472,0.9664290601364364,0.7866282196395562,0.8071917292669966,0.6530834587581278,0.01772717820068762,0.01215333609426282,0.046522305114921426,0.07082208696624358,0.051187875351033835,162.0
163,0.9508627293907472,0.9664290601364364,0.7866282196395562,0.8084995568665218,0.6530834587581278,0.01772717820068762,0.01215333609426282,0.046522305114921426,0.07093652195768596,0.051187875351033835,163.0
164,0.9508627293907472,0.9664290601364364,0.7866282196395562,0.8105881868521224,0.6530834587581278,0.01772717820068762,0.01215333609426282,0.046522305114921426,0.07060631840594091,0.051187875351033835,164.0
165,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8112542044955258,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.07117069866812356,0.051187875351033835,165.0
166,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8126459758283042,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.070807317493484,0.051187875351033835,166.0
167,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8135940202154821,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.0709089698278011,0.051187875351033835,167.0
168,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8154620285209933,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.06980503016194888,0.051187875351033835,168.0
169,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8164135962351667,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.0696455688046063,0.051187875351033835,169.0
170,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8186725235619612,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.06968256748420967,0.051187875351033835,170.0
171,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8202247486744956,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.0683663102460244,0.051187875351033835,171.0
172,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.822282172540255,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.06745605169484101,0.051187875351033835,172.0
173,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8232608372200566,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.06714551873122523,0.051187875351033835,173.0
174,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8246033945939757,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.06702391296722501,0.051187875351033835,174.0
175,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8258439183488215,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.0663246809251773,0.051187875351033835,175.0
176,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8261721830839817,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.06646216159510965,0.051187875351033835,176.0
177,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.82658735576496,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.06630643068888506,0.051187875351033835,177.0
178,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8271565197858546,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.0659674406283044,0.051187875351033835,178.0
179,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8271565197858546,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.0659674406283044,0.051187875351033835,179.0
180,0.9509200361434383,0.9664290601364364,0.7866282196395562,0.8279543383725299,0.6530834587581278,0.0177911129146369,0.01215333609426282,0.046522305114921426,0.0659337040426282,0.051187875351033835,180.0

